Probabilistic Shaping for Asymmetric Channels and Low-Density Parity-Check Codes

An algorithm is proposed to encode low-density parity-check (LDPC) codes into codewords with a non-uniform distribution. This enables power-efficient signalling for asymmetric channels. We show gains of 0.9 dB for additive white Gaussian noise (AWGN) channels with on-off keying modulation using 5G LDPC codes.

==> res/5G/shp-5G_BG1_n1008_0.78_s1-32.txt <==
%distributions: systematic 0.7027777777777777, parity 0.6544
SNR FER FEC num_frames
5.00 4.6600e-01 466 1000
5.25 2.0700e-01 207 1000
5.50 6.5000e-02 65 1000
5.75 1.5500e-02 62 4000
6.00 2.2174e-03 51 23000
6.25 2.6596e-04 50 188000
6.50 3.9000e-05 39 1000000
6.75 6.0000e-06 6 1000000
7.00 1.0000e-06 1 1000000

==> res/5G/shp-5G_BG1_n1056_R13_s1-64.txt <==
SNR FER FEC num_frames
-1.50 1.0000e+00 1000 1000
-1.25 1.0000e+00 1000 1000
-1.00 1.0000e+00 1000 1000
-0.75 9.9900e-01 999 1000
-0.50 9.8700e-01 9870 10000
-0.40 9.8080e-01 9808 10000
-0.30 9.5910e-01 9591 10000
-0.20 9.3550e-01 9355 10000
-0.10 8.9950e-01 8995 10000
0.00 8.5450e-01 8545 10000
0.10 7.8510e-01 7851 10000
0.20 7.0470e-01 7047 10000
0.30 6.2460e-01 6246 10000
0.40 5.3060e-01 5306 10000
0.50 4.3440e-01 4344 10000
0.60 3.4570e-01 3457 10000
0.70 2.6280e-01 2628 10000
0.80 1.9380e-01 1938 10000
0.90 1.4010e-01 1401 10000
1.00 9.7200e-02 972 10000
1.10 5.9300e-02 593 10000
1.20 3.4500e-02 345 10000
1.30 2.2000e-02 220 10000
1.40 1.1900e-02 119 10000
1.50 5.7000e-03 57 10000
1.60 3.5000e-03 70 20000
1.70 1.8000e-03 54 30000
1.80 9.3333e-04 56 60000
1.90 5.1000e-04 51 100000
2.00 2.5000e-04 50 200000
2.10 1.3514e-04 50 370000
2.20 9.0909e-05 50 550000
2.30 4.6729e-05 50 1070000
2.40 3.2680e-05 50 1530000
2.50 1.8116e-05 50 2760000
2.60 1.0331e-05 50 4840000
2.70 7.1429e-06 50 7000000
2.80 4.7214e-06 50 10590000
2.90 3.1867e-06 50 15690000
3.00 2.3084e-06 50 21660000

==> res/5G/shp-5G_BG1_n4224_R13_Rc12_s1-192.txt <==
SNR FER FEC num_frames
-0.70 1.0000e+00 1000 1000
-0.60 1.0000e+00 1000 1000
-0.50 1.0000e+00 1000 1000
-0.40 9.9900e-01 999 1000
-0.30 9.9300e-01 993 1000
-0.20 9.8500e-01 985 1000
-0.10 9.5100e-01 951 1000
0.00 8.8100e-01 881 1000
0.10 7.9300e-01 793 1000
0.20 6.2600e-01 626 1000
0.30 4.2500e-01 425 1000
0.40 2.6900e-01 269 1000
0.50 1.6800e-01 168 1000
0.60 7.2000e-02 72 1000
0.70 2.8000e-02 56 2000
0.80 8.2857e-03 58 7000
0.90 3.4000e-03 51 15000
1.00 1.2093e-03 52 43000
1.2 1.06e-04

==> res/5G/shp-5G_BG1_n4224_R13_s1-256.txt <==
SNR FER FEC num_frames
-1.50 1.0000e+00 1000 1000
-1.30 1.0000e+00 1000 1000
-1.10 1.0000e+00 1000 1000
-0.90 1.0000e+00 1000 1000
-0.70 1.0000e+00 1000 1000
-0.50 9.9800e-01 998 1000
-0.30 9.9300e-01 993 1000
-0.10 9.6500e-01 965 1000
0.10 7.5800e-01 758 1000
0.30 4.0700e-01 407 1000
0.50 1.2500e-01 125 1000
0.70 2.8000e-02 56 2000
0.90 2.5000e-03 50 20000
1.10 1.5198e-04 50 329000
1.20 3.4483e-05 50 1450000
1.3 1.67e-05 5 %intermediate

==> res/5G/shp-5G_BG1_n8448_R13_Rc23_s1-512.txt <==
SNR FER FEC num_frames
-0.50 1.0000e+00 1000 1000
-0.40 1.0000e+00 1000 1000
-0.30 1.0000e+00 1000 1000
-0.20 9.9500e-01 995 1000
-0.10 9.8100e-01 981 1000
0.00 9.1000e-01 910 1000
0.10 7.5500e-01 755 1000
0.20 5.2900e-01 529 1000
0.30 2.7600e-01 276 1000
0.40 1.1500e-01 115 1000
0.50 3.5500e-02 71 2000
0.60 9.0000e-03 54 6000
0.70 1.5000e-03 51 34000
0.80 2.0408e-04 50 245000
0.90 2.7233e-05 50 1836000
1.0 1.57e-05 13 %intermediate

==> res/5G/ts1-5G_BG1_n1056_R13.txt <==
SNR FER FEC num_frames
-1.50 1.0000e+00 10000 10000
-1.25 1.0000e+00 10000 10000
-1.00 1.0000e+00 10000 10000
-0.75 1.0000e+00 10000 10000
-0.50 9.9990e-01 9999 10000
-0.25 9.9930e-01 9993 10000
0.00 9.9090e-01 9909 10000
0.25 9.6410e-01 9641 10000
0.50 8.9800e-01 8980 10000
0.75 7.4580e-01 7458 10000
1.00 5.3910e-01 5391 10000
1.25 3.1980e-01 3198 10000
1.50 1.5950e-01 1595 10000
1.75 5.9900e-02 599 10000
2.00 1.7600e-02 176 10000
2.25 5.5000e-03 55 10000
2.50 1.4250e-03 57 40000
2.75 3.7143e-04 52 140000
3.00 1.2500e-04 50 400000

==> res/5G/uni-5G_BG1_n1056_R13.txt <==
SNR FER FEC num_frames
-1.50 1.0000e+00 1000 1000
-1.25 1.0000e+00 1000 1000
-1.00 1.0000e+00 1000 1000
-0.75 1.0000e+00 1000 1000
-0.50 1.0000e+00 1000 1000
-0.25 1.0000e+00 1000 1000
0.00 9.9900e-01 999 1000
0.25 9.9800e-01 998 1000
0.50 9.7800e-01 978 1000
0.75 9.1700e-01 917 1000
1.00 8.1700e-01 817 1000
1.25 6.0300e-01 603 1000
1.50 3.7500e-01 375 1000
1.75 1.8800e-01 188 1000
2.00 7.3000e-02 73 1000
2.25 1.8000e-02 54 3000
2.50 4.1667e-03 50 12000
2.75 6.5789e-04 50 76000
3.00 1.0638e-04 50 470000

==> res/polar_1024_342.txt <==
%single CRC
%emp. distr: 0.83286699
SNR FER FEC frames
-1.000000 9.500000e-01 95 100 %  5.219996 seconds (24.99 M allocations: 1.926 GiB, 4.61% gc time, 42.06% compilation time)
-0.750000 8.200000e-01 82 100 %  2.836028 seconds (17.44 M allocations: 1.528 GiB, 5.91% gc time)
-0.500000 7.000000e-01 70 100 %  2.612566 seconds (16.31 M allocations: 1.457 GiB, 5.57% gc time)
-0.250000 5.400000e-01 54 100 %  2.466454 seconds (14.41 M allocations: 1.336 GiB, 5.55% gc time)
0.000000 3.150000e-01 63 200 %  4.528714 seconds (21.40 M allocations: 2.204 GiB, 4.76% gc time)
0.250000 1.666667e-01 50 300 %  6.104829 seconds (25.44 M allocations: 2.886 GiB, 4.41% gc time)
0.500000 6.000000e-02 54 900 % 17.143939 seconds (60.37 M allocations: 7.649 GiB, 3.79% gc time)
0.750000 2.217391e-02 51 2300 % 46.064133 seconds (138.95 M allocations: 18.598 GiB, 3.42% gc time)
1.000000 6.944444e-03 50 7200 %159.000212 seconds (413.03 M allocations: 56.853 GiB, 3.21% gc time)
1.250000 2.173913e-03 50 23000 %478.094803 seconds (1.29 G allocations: 179.711 GiB, 3.27% gc time)
1.500000 5.112474e-04 50 97800 %1978.851560 seconds (5.43 G allocations: 761.326 GiB, 3.18% gc time)
1.750000 1.587302e-04 50 315000 %5004.644217 seconds (17.42 G allocations: 2.392 TiB, 2.95% gc time)
2.000000 7.169487e-05 50 697400 %10482.073541 seconds (38.47 G allocations: 5.292 TiB, 3.07% gc time)


==> res/polar_1024_683.txt <==
%out_new/out_1024_683_6.0dB_0.6478_115sbits_Lenc32_L32_CRC16.txt 
%emp. distr: 0.68580039
SNR FER FEC frames
4.000000 9.860000e-01 986 1000 %  7.602823 seconds (1.94 M allocations: 101.357 MiB, 0.41% gc time)
4.250000 9.500000e-01 950 1000 %  5.703582 seconds (1.29 k allocations: 48.828 KiB)
4.500000 8.350000e-01 835 1000 %  5.521911 seconds (1.26 k allocations: 47.563 KiB)
4.750000 6.160000e-01 616 1000 %  4.462060 seconds (1.27 k allocations: 47.359 KiB)
5.000000 3.360000e-01 336 1000 %  3.753541 seconds (1.26 k allocations: 47.516 KiB)
5.250000 1.310000e-01 131 1000 %  3.288750 seconds (1.25 k allocations: 47.859 KiB)
5.500000 4.233333e-02 127 3000 %  8.914891 seconds (3.54 k allocations: 137.859 KiB)
5.750000 7.066667e-03 106 15000 % 42.299958 seconds (17.30 k allocations: 679.219 KiB)
6.000000 1.041237e-03 101 97000 %256.186270 seconds (111.27 k allocations: 4.276 MiB, 0.01% gc time)
6.250000 1.303781e-04 100 767000 %2005.257399 seconds (876.03 k allocations: 33.672 MiB, 0.00% gc time)
6.500000 1.378170e-05 100 7256000 %18850.041576 seconds (8.32 M allocations: 319.940 MiB, 0.00% gc time)

==> res/wimax-shp-1056_34B_s10.txt <==
SNR FER FEC num_frames
5.00 6.7700e-01 677 1000
5.25 3.6700e-01 367 1000
5.50 1.2800e-01 128 1000
5.75 3.1000e-02 62 2000
6.00 6.0000e-03 54 9000
6.25 6.0976e-04 50 82000
6.50 9.0909e-05 50 550000
6.75 1.9000e-05 19 1000000
%7.00 5.0000e-06 5 1000000

==> res/wimax-ts1.txt <==
snr fer ber frames avg_iter
4.700000 1.000e+00 6.345e-02 20 2.000e+02
5.000000 7.407e-01 3.598e-02 27 1.553e+02
5.300000 4.762e-01 2.110e-02 42 1.023e+02
5.600000 1.613e-01 6.339e-03 124 4.323e+01
5.900000 4.728e-02 1.742e-03 423 1.819e+01
6.200000 4.003e-03 1.664e-04 4996 7.247e+00
6.500000 3.531e-04 7.758e-06 56640 4.884e+00
6.800000 2.390e-05 4.492e-07 836947 3.945e+00
7.000000 8.335e-06 2.376e-07 2399611 3.513e+00

==> res/wimax-uni.txt <==
snr fer ber frames avg_iter
5.300000 1.000e+00 7.618e-02 20 2.000e+02
5.600000 8.333e-01 5.193e-02 24 1.715e+02
5.900000 6.667e-01 3.958e-02 30 1.398e+02
6.200000 2.632e-01 1.435e-02 76 6.618e+01                                                                               
6.500000 5.650e-02 2.683e-03 354 2.200e+01                                                                              
6.800000 8.768e-03 3.965e-04 2281 9.789e+00
7.100000 8.523e-04 3.313e-05 23467 6.238e+00                                                                            
7.400000 6.695e-05 1.962e-06 298747 4.831e+00                                                                          
7.600000 8.714e-06 3.338e-07 2295286 4.264e+00
